Don't Leak Your Keys: Understanding, Measuring, and Exploiting the AppSecret Leaks in Mini-Programs

Mobile mini-programs in WeChat have gained significant popularity since their debut in 2017, reaching a scale similar to that of Android apps in the Play Store. Like Google, Tencent, the provider of WeChat, offers APIs to support the development of mini-programs and also maintains a mini-program market within the WeChat app. However, mini-program APIs often manage sensitive user data within the social network platform, both on the WeChat client app and in the cloud. As a result, cryptographic protocols have been implemented to secure data access. In this paper, we demonstrate that WeChat should have required the use of the "appsecret" master key, which is used to authenticate a mini-program, to be used only in the mini-program back-end. If this key is leaked in the front-end of the mini-programs, it can lead to catastrophic attacks on both mini-program developers and users. Using a mini-program crawler and a master key leakage inspector, we measured 3,450,586 crawled mini-programs and found that 40,880 of them had leaked their master keys, allowing attackers to carry out various attacks such as account hijacking, promotion abuse, and service theft. Similar issues were confirmed through testing and measuring of Baidu mini-programs too. We have reported these vulnerabilities and the list of vulnerable mini-programs to Tencent and Baidu, which awarded us with bug bounties, and also Tencent recently released a new API to defend against these attacks based on our findings.

==> algorithm/needed.csv <==
1,wxa16562313f2bfa59
2,wx52f861b652d163a1
3,wx4255733f864ee49a
4,wxb335a5882520a994
5,wx7f9ea74b2e77788c
6,wx2474d819c1c477d6
7,wx2957d0012e1b717f
8,wx634ebe51e3375717
9,wx2ce7c2f93068fbdc
10,wxbf8591069b8b0c47
11,wx2b0e6ccb1b765fb5
12,wx12bdacdf7da173c7
13,wx6f06e72fa56122d3
14,wx3367d77c56fd0c51
15,wxf9569df45c91b366
16,wx0f10b480382aaafd
17,wx4785995cc039b23e
18,wxf127941a0911287a
19,wx09f9468606c08867
20,wxa054f02253d8c955
21,wx9c8b1fc94c9f7f6a
22,wxd8a5307d71787292
23,wx563dae0a68ef747a
24,wx351cd71825240652
25,wx43521a29d8738685
26,wxc7236049c3dd1dfb
27,wxe1db5f908e19e85e
28,wx5590d36e727be74d
29,wxab81c0ad9dfac530
30,wx066a09abd105235f
31,wx5f0b1488dcb0cd5a
32,wxe53d3ad50970bd28
33,wx84651e73b47ee52e
34,wxfaf1aac6d2b2cf30
35,wx521c8794a62cc6f2
36,wx7ef0924008212407
37,wx294c354e9e75d1b5
38,wx5c49b3ad7ea63889
39,wx23c3df24c3d90b35
40,wxf904fc041b8838eb
41,wx4c36079f35c660ca
42,wxdb00ea7c7ae697a0
43,wx0d252f6ed9755862
44,wxa6e9f128ccb04470
45,wx382a4e0506f2999d
46,wxd5caf8eb9d8fa4f4
47,wx49de591de239475f
48,wx178f90c7aae7e5b5
49,wxbe5948e6029dfbdb
50,wx2530bef4515ce823
51,wx7a714bc1d7e07cd6
52,wx776dfe510c1bbb60
53,wxc12e5de56fff729a
54,wxb47e71ccb621e02b
55,wxe902688ead40b1fa
56,wxa8f2911b7f99f776
57,wx59b48da66eacb93c
58,wxc773390855c9d93c
59,wx061ecf2167d84336
60,wx24314cc042248e07
61,wxcfcd9646e7f210ed
62,wx9ea79a3438df5ebd
63,wx7b0e8994a58b2bc7
64,wxba3d310504beef9b
65,wxd3eec19a72fe287c
66,wx60405f514319a876
67,wx891518856693c512
68,wx999765436df8449d
69,wx7a6cf26505384bf4
70,wx7b6c689e705117e8
71,wxfc82ac24ee7e4b96
72,wxb302f6540ced3f72
73,wx0fe4c89a1fbe3124
74,wx653fd3d1acd59be6
75,wxb79d5c38aa7d75c1
76,wx9b82a5b87a7a8d12
77,wx799890fe2d125aca
78,wxe609e229e2705ec4
79,wx9e9b3d29bd82307b
80,wx9fc0bef46676ad0e
81,wxcec56dabad25de61
82,wx6ce211bc097b22c6
83,wx42396029e6a020f4
84,wxca25b742b167561d
85,wx6b42dc1cdf50b80d
86,wx18d92788f9658540
87,wx6235755632c598c1
88,wxbc134f7bb65289c6
89,wxcf8e2f9cb21d2ce7
90,wx7d00428aeb7e3fda
91,wxab538002c577d47a
92,wxe73a6d1de584418f
93,wx20cd39bae967b9d0
94,wxeb2a51c817289f3a
95,wx64fd8c79667bb2f5
96,wxca2d5dab631bea6f
97,wx00b1cfa9739b3ab9
98,wx05f54f79939f91b3
99,wx2a27f5bd63d8e772
100,wxb67dac4aab4c3550
101,wx3077fe26aff4e0f6
102,wxa42c3ba882192923
103,wx7654ee6400df1093
104,wx75337e78a6e70d40
105,wx2c787201dc7ad5f9
106,wxb338c05d58d8b933
107,wx0e38faa971b17f41
108,wx217a6267bc90e220
109,wxf70d1d705477c692
110,wx90186f0000df63af
111,wx3e8d059516feca9d
112,wx91a1246b0070686b
113,wx4ed5c6a885608d2c
114,wx753ea954184f6b61
115,wx56cb5b20d4465a92
116,wxe38962bbfed7664e
117,wx201db1ebc6a369dd
118,wxd037cb1cdd5bc9bd
119,wxc5253efc790d0f58
120,wx8fa2600c734d5251
121,wx3a188d0d1085de3a
122,wxb72f96a0dc69159b
123,wxf7a3333c177fb929
124,wx838fa969be56513f
125,wxbdad6f1efaeb63a6
126,wx0e7e9ce0404873fa
127,wxd23ba25e611b16f6
128,wx29cfc4232ae594d9
129,wxe5411983c9a6202e
130,wx82e77708d1ab7c01
131,wx71ed4d69a9180062
132,wxb3bd233b51b71a8f
133,wxc5c4920dc911d238
134,wx30f70505c7433f9a
135,wx4aa2d172779caf62
136,wxb4e63dafd5973714
137,wx55a2f193c7730571
138,wx9cf2cea5923e27d0
139,wx7bc5dd4b63d0bec4
140,wx1fa1881727fb7def
141,wxec2d3960bca81b6c
142,wxb36cb8aa05fa0ab5
143,wxcaf0c37080058097
144,wx1f69b4ce64a0bfc8
145,wx64eabd7052c5bd74
146,wxbd647d75f4fbc372
147,wx4c9ce9bc6febcfae
148,wxb4cfdd5bebace2af
149,wxd78ad5c242a22262
150,wx05ab96fc43a34bb5
151,wxfeab4a607823cc6f
152,wxbc9312d81ca9d4eb
153,wxcca55a8596dd03e1
154,wxd9813e0a0d4d4156
155,wxeba99e38082fae32
156,wx4b1e9f78df2b73d9
157,wxa73533e9a4c3a17b
158,wxf3978eed9754607d
159,wx1ff3ecb799f36dbb
160,wx87576399eef2a4b9
161,wx0f817ee6d8dbafec
162,wxe681c9b6d6a664c0
163,wxc7bd95eab2cb43f7
164,wx122040cb6c237cf6
165,wx115a3f90efd81cd7
166,wxfe539ae92beb1239
167,wx02329096e93453e5
168,wxaf19a9e36b838a73
169,wxf3fceb743895673b
170,wx4172d0242d7f11b4
171,wx5af429d3c02ec4c7
172,wx14654d77eb7e30aa
173,wxe814076d38a77aa2
174,wxf867dba8cceca400
175,wxc776220bfc7ab919
176,wx4eddbb5e4601c57b
177,wxd30e3eff7f8a0aa1
178,wxbbfb0963f6a5f7c8
179,wxcebb2a576108decc
180,wxe986234851469078
181,wx258cce66bf0cbdb3
182,wxf92f5ad25eef9b9f
183,wxcd490116c0024ee8
184,wxccf6dd16bc553475
185,wxfd0af2a46c62bc66
186,wx4343085d2333f0c7
187,wxb2054a448644b4ef
188,wxd5c7a73abe9a58cc
189,wx6e985adc262fed7f
190,wx04165a5e2938f91d
191,wxa4a9e30183035a8a
192,wx40bf69535101ac6f
193,wx5a9339586c48072d
194,wx1d3ad1e4f55bb13d
195,wxe9c7a2f745912f0c
196,wxe721afa27cf10f31
197,wxf86e0976e45d8498
198,wx363e142e2ba9cad8
199,wxaa03d1dcdf45ffe2
200,wx757ca48981e81821
201,wx5e5d2ff9516cdcbb
202,wx334e4204d49ee11f
203,wx72f897a2375ec5ac
204,wx4e3a48527aaa46fe
205,wx40ca9881a501b1a9
206,wxbc8932bcf2480c69
207,wx0fa4f1406525c60b
208,wx7860d98ac8a51822
209,wxab4b355c5f34a4a2
210,wx19f1056ade5096be
211,wxea1e6b7e1c803f25
212,wxce332a820c929d39
213,wxe0d52c517b3e5c9d
214,wxdb719981d76f29fc
215,wx2b449e63ae37992f
216,wx8ed636898d6746c8
217,wx1c69f41d69ec54b8
218,wxb12fb9300c93a4fb
219,wxfd036bec90096647
220,wx897bdbdf7dc6f6a3
221,wxfb97b6d1f86c7c8b
222,wx4741d8a760b06f63
223,wxe69b2541c4347001
224,wx66816e2f1715deb9
225,wx3fd7eb677c43c095
226,wxbd54fa19bde591ca
227,wx8a1a272f739cfecd
228,wx526ce05ff8c525a6
229,wx21773f08c3b8ee1d
230,wx7089547a6404bea5
231,wx381f93d5e5a6f353
232,wx496f9667f52a7764
233,wxe896036607e2a7c7
234,wx077841f85a1dd34c
235,wx9f627da9110125c7
236,wx2ca23353ed4d262f
237,wx1fa1ae15664917b9
238,wxfcf6fccfb8b257f5
239,wx5f0586948f19ae62
240,wxfe331d8e8b0b594e
241,wx4b9c09553010d322
242,wx41bc19e633478ae3
243,wxd23dd186a034d20e
244,wx0c74e99f6178c0c3
245,wx253c9cf750045596
246,wx76cf7fb6389b7404
247,wxe1a15243e3c25a62
248,wx5f7918b8c7bb0981
249,wx77edec4fe1ca6e30
250,wx9eed5989b74f4e76
251,wx8ed131ce21a27893
252,wxb12017622fee8fba
253,wx08beca015d6aebb0
254,wxe24b2f1f4e378891
255,wx1d1462fb25d01e63
256,wx664bae4278bcc82c
257,wxe5341b2a324862bc
258,wxa0b8eac10e96e045
259,wxadeec13037138ee0
260,wx2a3c8228fc8e5737
261,wx56912671842461fd
262,wxb93992d81159ad52
263,wx73c1b0db6c93502a
264,wxbf80d5ed0fba6a97
265,wxca1e7ba3fe18ff12
266,wx06a8f727785b4d83
267,wxb6ed60ef37fecfe7
268,wxfffd9d49deae7152
269,wxe3c8195b702cde37
270,wxb45995f03c098dd5
271,wxc4b86c8e8ec68363
272,wxcb61739a59f281ea
273,wx4446acb8750b7bac
274,wxd00773cdbe4c85d2
275,wxbc312b221d92eebf
276,wxffcb7f77b0b8b8e1
277,wx4d6228115f46a01a
278,wx02e87d5674d9154c
279,wxed3dbb20c5933cc7
280,wx665372b132830b62
281,wx48f5290ed0141bac
282,wxbcbb94631d6eaae8
283,wx0256a7de912b2c19
284,wx8e7ed26e94f9683f
285,wxf8bad207339b84ec
286,wx1735660e3d64a26a
287,wx7bda61bd0a7214f3
288,wx815888238023b4ca
289,wx4c739b6ad0960355
290,wx33ce89406cd5a614
291,wx7ec106e42d047a19
292,wxdd86230bb7224673
293,wx889437c94c0bcc90
294,wx8fb921841f6b8dd1
295,wx7c119ea8daec3ca7
296,wxb09080085661653e
297,wxe73c2db202c7eebf
298,wxd036fe4e1cb81b26
299,wx9e5169da30dcd9ff
300,wx154c2eda098424b8
301,wxb33183132a79445a
302,wx491220a202c8b701
303,wx65ebe6c5bfe22fab
304,wx2301f98211ef59ef
305,wx2c6abac03875868a
306,wx9078a14632183934
307,wx17ac0445e52ba03f
308,wxb98338927bb1f371
309,wx9c161eb463239915
310,wx508b6722d425d3c9
311,wx0a2b69ab0e0c2acc
312,wx44faa57c2d75913c
313,wx970acf2901dce0d6
314,wx8d4247e7bae52e75
315,wxac3046656941c1dd
316,wx47e4fbde986fecb8
317,wx15dcb46ebc2a37c7
318,wxbdd1241b8a2cda4f
319,wx298498cfaa025240
320,wx54924d9ba7630f56
321,wx360ddcfe530f2aa3
322,wxe428d43d57890873
323,wxc872d92ff27bbe25
324,wx36cf371f45d8c5b8
325,wxcfc31351cf54e590
326,wx4666509ec8cef6f6
327,wxce7e8f8407d2e455
328,wxc67418e657f3286b
329,wx8f3103e2f619d51a
330,wx23214f31425734a9
331,wx4038d54941070dc4
332,wx14420fd313fe92ba
333,wx827b922dc7c5c824
334,wx4c7339316553b729
335,wx89a11b65502b0d8c
336,wxb47047e8067daf1d
337,wx35546bc7b37a39f1
338,wx553b058aec244b78
339,wx00dc4552a7f8bc8e
340,wx438eaec6106b9dc2
341,wxdb1845888e48e66d
342,wx1491accebf7c8b3d
343,wxd47c4ffb7bcd7306
344,wx22417fe7ee052a8d
345,wxd66187255c409e00
346,wx9df9a3e0d1193e8d
347,wx0eaf550d4c5b1b1e
348,wxb3ccbafbba001867
349,wx736b4fa117cdf37a
350,wxf7bdcdce8305e2c2
351,wxc0818282f923523a
352,wxcfe72faf152719be
353,wxbf33471686083a10
354,wx91f2756007ceef6f
355,wxea9cc81a2a7eb436
356,wxc41bbfa70e6df968
357,wx4c9051292898d4a8
358,wxd07c94f20abd75af
359,wx82f285257f236a85
360,wxc38970e04837b705
361,wx63cd149a2cbb7e1a
362,wxd6daff1031388f57
363,wxe9f62a1a55d9d0c4
364,wx50fe573e51e2d752
365,wxccf7c44a672fb15f
366,wx63b0d621964f341f
367,wx91e46788deb12337
368,wx5c1fe82c21dfabff
369,wxbdf7dfbdbe4b44b1
370,wxfaf7862a5becd6e4
371,wx3c23f96fb9b4f0cc
372,wx634e9e72d6c67315
373,wxc1f770d1e1485116
374,wx52f11d3bae92a3d7
375,wxce347f49cc67da44
376,wxc7427f0fadc0608e
377,wx24ef55dca46c825d
378,wxa6fb6b99804ac05f
379,wxc22513e3066b84a6
380,wxd62b1cc6decf148b
381,wxaf8efe7435b0a4d8
382,wxa3ca3cae73a0b8dc
383,wx4420905197733fd1
384,wxb3f83d03f8c566d7
385,wx65e2741d921d61bb
386,wxe2e3705f7d178bf5
387,wx5f06c6719328ccfc
388,wx452b7f6035fdfb5b
389,wx2bd03e43542c95ee
390,wxc2d8d319dfc12a95
391,wx636ffa3eac393ccd
392,wx068222746c88a21c
393,wxcbbd86b156ae4441
394,wx51b17e8bca975bee
395,wxf4f309520f665aef
396,wxc38ce57cf097794b
397,wx38c928316f0917e9
398,wxdbe68521a9a7020d
399,wxd1c346ca9663d8a0
400,wx7db4737df84eb3d8
401,wx06cd22a8f06763f3
402,wxb5b71aa76b66c2ba
403,wxd675ad4dbb55ddf6
404,wxce51a9aff0ba6032
405,wx2ddf7eb4127eae20
406,wxd2d4f2b710f228ee
407,wx4437a40908efac10
408,wx0409cc1f006ef4d9
409,wxe17fb8d2a0b52ac9
410,wx2098f7840828813c
411,wxbce71a3c70a6f532
412,wx7554375b312d0566
413,wx65a73a2f5b2406b7
414,wx6cde2ac3f4375402
415,wx4233ef40c9877d9a
416,wxf9a5ce6564a254e7
417,wx8153703c7e5fb040
418,wx24b04dabca0e6fcd
419,wx7aba65c2c39c7ec2
420,wxd8a8caf41f2bb162
421,wxa145376e5f915208
422,wxfe13a2a5df88b058
423,wx4659c11baa9eef03
424,wx79c4798d64f659a1
425,wx388b86a709cc93ac
426,wx56a093184668abe1
427,wx23280d00731d6758
428,wx3302c063523691a2
429,wx11a8dd7d91028a00
430,wxcf0ad912db67347d
431,wxd1cb584b8f9b222b
432,wxcd21534427334eb9
433,wx151bfc90d1012a9f
434,wxd47747e983ee7e87
435,wxefb553d170eafc13
436,wxfa8abedba7805737
437,wxf76e8dc877b41f6f
438,wx38327ffd6130b1c9
439,wxbe0da71bdf37c766
440,wx0346fd5294e637b3
441,wx008f2e7b344c6fd4
442,wxd2f52e310609e0fb
443,wx7d3899a22c526af8
444,wx12dbfb3751892d22
445,wx7150d141db00b229
446,wx6657beb915b4698b
447,wx122e8571d6d1936c
448,wx3683064895eb2854
449,wx371996b6925141b9
450,wx4fc971b6b5749395
451,wx25dc3f8ab2135e31
452,wx22fe6ee620829307
453,wx43e6cba3e1bb13c3
454,wxa1fe8c58d45e0d9a
455,wx84e2cba76f4f935f
456,wx2efc16d79881eebe
457,wxc3cfb759cc3280e8
458,wx996a02e64a4a883c
459,wx6c75fc872a345193
460,wxfababf927edf7f53
461,wx22556073ca302b37
462,wx2a609abf69ac3ee6
463,wxbab69e4f9455bbc2
464,wxf83776a46e516589
465,wx271503e606bd073f
466,wx7419f875d26c5426
467,wx23aeca430d402405
468,wxc3a5c38654527afd
469,wx75d2f8a4d51ce8f9
470,wx81819f09dca2aa62
471,wx4ddbfcebb7f47008
472,wx32be119762358b38
473,wxe61bf62068b2260d
474,wxb28957fb2ef5fe44
475,wx50c617ca91d87388
476,wx5502c4e6726b9b5d
477,wx87d0173173a58332
478,wxb7ae542b1102e66e
479,wx6f17e7e23765ca30
480,wxdccc3a068d97abac
481,wx925fd40cc4fe379c
482,wxd4a5e84de12f8b89
483,wxec71e5a21d698db7
484,wxef1dabd26a65be65
485,wx080db6d91c751833
486,wxc5069efb0862da82
487,wx435a1503de3945b9
488,wx8df345f7d41ca6f3
489,wx45b5a1a44b327965
490,wxa0b408cb5b69259d
491,wx7a192790cdaee37a
492,wxaf159f727d0b8652
493,wx8f277ba6b48a9579
494,wxec6e25de7a4c0994
495,wx33b7ba94f82fdea0
496,wx77120a925cc97e10
497,wxd779015bf650e774
498,wxfcbdca0b941fbdd1
499,wxb7b7dbc898c35f15
500,wxc1aa5c5c4a82571c
501,wx12b5260d91f2d3af
502,wxc70df964e222a079
503,wxf9e8013057bdee47
504,wx437d26109f672199
505,wxe60ac8d0cb3293c0
506,wxf5908c9e24d065a3
507,wx33cfaa62f312c47b
508,wx8f9b39f31c3d29c1
509,wx14b8548104e80bc5
510,wx5c33865b5f527c43
511,wx09cf7a973d040006
512,wxbd0fd50e378b0ebd
513,wx200919b213f5a4d0
514,wx031b5426c5bb0a00
515,wxfd562060deb4664b
516,wx046100ce954fdd27
517,wx73c6e686b47e3fbf
518,wx1a43c03747c0a4c2
519,wx270d044c19dd3de5
520,wx73710b9234507eb4
521,wxec194ecde15455a8
522,wxe8cf42ad64fb3cf3
523,wxd6092a457a1508c0
524,wxb07cdb82f2dc1620
525,wx033f607aba5f483a
526,wx01f6d50e29e80b8a
527,wx70de81212164c553
528,wx2059f20c080dc15c
529,wxc0c022ea50d53beb
530,wxe10836299cb377be
531,wxeaa67748304d45e6
532,wxce6e3e9497a1a2fc
533,wx804979ab5215abb4
534,wxe7f2fec06e7e64e7
535,wxe6bc24d5bc55080d
536,wx7b417c4a433fc9e1
537,wx943f959b89984da8
538,wx01754387c3937202
539,wx649acbec87e200b4
540,wx5bc355415b955ef6
541,wx99290610eef9b064
542,wxffbffdf72480e0ab
543,wx3d8826279b41445f
544,wx81e37c2fc4edd87e
545,wx4dfe24ec584228e8
546,wx9e96a6a6448c9cb5
547,wxbfe24664b9cf5b3b
548,wxea679fe3c49d74e5
549,wx6f6831e5b83b7535
550,wxcf79682d8b24ed61
551,wx4fcbf6368d89f6a1
552,wx26f9c1c55057c028
553,wxa9095690237a6e21
554,wx23462f9be81bfcff
555,wx5fa38c83688119f6
556,wxf1f1bee0ffcafb36
557,wx33ec7af44d584be5
558,wx6d16bf952ed9e630
559,wx3ddf05f04de33738
560,wxe40ce890c802fdc5
561,wxe85dd351f2cb62ce
562,wxf33e39e9e14996e3
563,wx8e4f6e63a7fdf246
564,wx1e06063a575cdbfc
565,wxf2aeca60c309694f
566,wxc29546fe484a8b56
567,wx9ec1d3e34f643ba6
568,wx035bb94af0dc46c5
569,wxf74bfce5e3260682
570,wxcb4387a9ca7faedc
571,wx9b62f6e297b9f852
572,wxd98a20e429ce834b
573,wx7481595eb583ba3a
574,wxd5ae1bcce31b8361
575,wx9c1b07286fe22b49
576,wxe8533b77b9735565
577,wxb8786bb9d656ada2
578,wxf4ba357b31cca355
579,wx4a47b6e768b42230
580,wx6f3af0081c2a2d79
581,wx87209e38ee89525d
582,wx58a0b1dd55f3c30c
583,wx4e0c80c30af34ef0
584,wxc399cfe9bf735575
585,wx8fa2cf82ab9fac66
586,wx47f3336f4f1d0722
587,wxaca911bb710c528a
588,wxa2e8a634fd93ba5a
589,wxd0caf22123733192
590,wxb857e463a0d366d6
591,wx637eef55824f741f
592,wx2d4d464dcb825f33
593,wxa9fb48ad943e6e7f
594,wx190ac6297533fa6a
595,wxbf031405302eae01
596,wx849c91231e5e249b
597,wxfbc758a38c7440fe
598,wx77ec36f63a86f0b9
599,wx7be895f8161c1d84
600,wxc0db5caca15ed6d0
601,wxd5e16b3fdf2fc5c6
602,wxce415e58ac9b7fad
603,wx464667d625b8b067
604,wxc9a6b18dadfd9279
605,wx5a6e60988d336752
606,wx02d251fd39b51ef7
607,wx6dda80acfd900852
608,wx625553d82648b242
609,wx0f5abdf88c4909f7
610,wxc6a6a74ae70a4ada
611,wxbc05fd41673a2ad1
612,wx2bfee6ee7dedfed3
613,wx4c755bb8114fc1d6
614,wxa5516df15453495d
615,wxcaeb70382b4e80b8
616,wxdc2a054e6fd6bd0c
617,wx403aa997581d045d
618,wx731753d506a61e1b
619,wx04e6ece039c132db
620,wx06c77ec384a037b2
621,wxb2d1141e7cec2625
622,wxd2ebd709cf51672a
623,wx9df7f5b62a04697b
624,wx07f4b6efa8a1ba07
625,wxca8f7ca548e15d29
626,wx7c7b99f7456f3e1a
627,wxf09b6dec059387df
628,wx4478c0fe070eb9c5
629,wxc742bc149caae2e9
630,wx66537f26db607f53
631,wx11fa562f9830884b
632,wx20a3cb16063ce5aa
633,wxe74bc05b082ca53f
634,wx9ef7375fe4531af5
635,wxc333baf4e51c6e4d
636,wx7caf0ffa921251e7
637,wx8ce35ce84ea46281
638,wx4cd352706a812314
639,wxf2559b70a36f43d9
640,wx55038a09305d80b0
641,wx68d7582a1866be46
642,wx9f7f2d186c7393e1
643,wxec7a932e8d729581
644,wx1eba7fefcf2ef935
645,wx2d97eb28f521ab7d
646,wx238df01ef17efa99
647,wxe713e65b3dbb23f1
648,wx4bc96b400c62853b
649,wxc09e07691e878bf9
650,wx142b31f5547297a7
651,wx571e6f0adb2552bb
652,wxf1a4fc87223747cb
653,wx234cbacb301b4882
654,wx6678b5f3630af23a
655,wx977363dd0b709a72
656,wxebb52d709b69a188
657,wx77e8c1bd2de95154
658,wx21159ee576c2d715
659,wx4a00e6c62a843144
660,wx9bf72d3f27ee169e
661,wxf63cd021b840f64a
662,wxb2f1550d672c967b
663,wx01cfee8b1665fdbf
664,wxbb9a805eb4f9533c
665,wx37c849244137c0b2
666,wxef7c02b9f577ec58
667,wx8742b7b57c56f04c
668,wx359c2072e02e564b
669,wx666fbbceaf8bb4bd
670,wxa0d2096d2de0daaf
671,wx54674d65753a5c1e
672,wxf0c6bf8771b29071
673,wx0c511a68950e3344
674,wx9a9515fd5a883445
675,wx8946625b714f4ad1
676,wx96e224d197ca3b8f

